Differential radial basis function network for sequence modelling

We propose a differential radial basis function (RBF) network termed RBF-DiffNet -- whose hidden layer blocks are partial differential equations (PDEs) linear in terms of the RBF -- to make the baseline RBF network robust to noise in sequential data. Assuming that the sequential data derives from the discretisation of the solution to an underlying PDE, the differential RBF network learns constant linear coefficients of the PDE, consequently regularising the RBF network by following modified backward-Euler updates. We experimentally validate the differential RBF network on the logistic map chaotic timeseries as well as on 30 real-world timeseries provided by Walmart in the M5 forecasting competition. The proposed model is compared with the normalised and unnormalised RBF networks, ARIMA, and ensembles of multilayer perceptrons (MLPs) and recurrent networks with long short-term memory (LSTM) blocks. From the experimental results, RBF-DiffNet consistently shows a marked reduction over the baseline RBF network in terms of the prediction error (e.g., 26% reduction in the root mean squared scaled error on the M5 dataset); RBF-DiffNet also shows a comparable performance to the LSTM ensemble at less than one-sixteenth the LSTM computational time. Our proposed network consequently enables more accurate predictions -- in the presence of observational noise -- in sequence modelling tasks such as timeseries forecasting that leverage the model interpretability, fast training, and function approximation properties of the RBF network.

==> m5_endog.csv <==
Series ID,RBF-DiffNet,u-RBFN,n-RBFN,ARIMA,MLP,LSTM
1,0.4996,0.4607,0.53,0.5135,0.4327,0.4602
2,0.6932,0.7799,0.7011,0.6864,0.7601,0.7487
3,0.4223,0.6208,0.5319,0.5117,0.4667,0.4888
4,0.7611,1.8504,0.6948,0.8668,0.8009,0.6832
5,0.7021,0.9918,0.9721,0.8839,0.833,0.5808
6,0.5405,0.7447,0.5638,0.7488,0.6636,0.5979
7,0.6252,0.6617,1.3472,0.4925,0.438,0.6534
8,0.5865,1.47,0.7856,0.5816,0.5518,0.554
9,0.609,1.3279,0.5376,0.5564,0.5284,0.6161
10,0.7508,0.7714,1.451,0.6908,0.7426,0.6631
11,0.9446,1.1383,1.0888,0.978,0.9355,0.928
12,0.8949,2.2493,1.7568,0.8751,1.1193,1.156
13,0.8594,0.921,0.9358,0.8616,0.6969,1.0016
14,0.7461,0.9452,0.775,0.9235,0.7587,0.7249
15,0.8471,0.8357,1.018,0.8298,0.8368,1.0292
16,0.7239,0.9004,1.3785,0.5498,0.5207,0.5707
17,0.6634,0.7962,0.704,0.6674,0.6862,0.6366
18,0.5262,0.967,0.6427,0.5356,0.5779,0.6586
19,1.5495,0.8502,1.3715,1.1094,1.3755,1.1169
20,0.7834,1.483,0.9768,0.9157,0.8775,0.8173
21,0.858,1.0688,0.6611,0.8092,0.7505,1.3314
22,0.6268,0.7777,0.719,0.7531,0.704,0.6341
23,0.4662,0.4894,0.4721,0.5219,0.6477,0.4846
24,0.6371,0.6247,0.6745,0.687,0.7797,0.7885
25,1.4516,1.4163,1.5236,1.8723,1.4573,1.4445
26,0.6802,0.8408,0.9731,0.7407,0.7306,0.7304
27,1.0189,1.9496,1.5372,1.1205,0.9883,0.9746
28,0.8159,0.9709,0.7927,1.0286,0.7047,0.761
29,0.8083,0.7975,0.8579,0.8209,0.7782,0.8102
30,0.6763,1.0407,0.8494,0.6966,0.6699,0.639
Mean,0.7589,1.0247,0.9274,0.7943,0.760456667,0.7761
Median,0.713,0.9107,0.82105,0.75095,0.7366,0.70405


==> onestep_variance_v_1.csv <==
lags,RBF-DiffNet,u-RBFN,n-RBFN
1,0.27748174,0.146154684,0.099387181
2,0.132695788,0.159683375,0.165595503
4,0.087850124,0.277291308,0.311180279
8,0.071713801,0.222982017,0.312774729
16,0.054158883,0.235999449,0.3135931


==> onestep_variance_v_2.csv <==
lags,RBF-DiffNet,u-RBFN,n-RBFN
1,0.285994594,0.152228186,0.102658171
2,0.12439843,0.162010112,0.167158111
4,0.082022741,0.282580468,0.311647785
8,0.06476734,0.198763119,0.307803036
16,0.051680136,0.220522081,0.314733667


==> onestep_variance_v_3.csv <==
lags,RBF-DiffNet,u-RBFN,n-RBFN
1,0.285534264,0.140111751,0.098662861
2,0.142601997,0.160509054,0.156879795
4,0.058169115,0.291037708,0.312914174
8,0.063029976,0.216184039,0.315237367
16,0.063142926,0.244402518,0.313734188


==> onestep_variance_v_4.csv <==
lags,RBF-DiffNet,u-RBFN,n-RBFN
1,0.29976683,0.108613376,0.091628475
2,0.150836613,0.139099284,0.131978669
4,0.065897221,0.301372666,0.30896332
8,0.107471887,0.247935046,0.3122838
16,0.11023109,0.293264917,0.314726814


==> onestep_variance_v_5.csv <==
lags,RBF-DiffNet,u-RBFN,n-RBFN
1,0.294699982,0.137868485,0.10565626
2,0.179930346,0.150227663,0.143801368
4,0.085170191,0.298624462,0.310293488
8,0.140520002,0.274852986,0.309302895
16,0.162035598,0.292816282,0.313995112


==> onestep_variance_v_6.csv <==
lags,RBF-DiffNet,u-RBFN,n-RBFN
1,0.2701,0.1216,0.0911
2,0.1376,0.1535,0.1546
4,0.0543,0.2925,0.3124
8,0.0609,0.2261,0.3116
16,0.0599,0.2599,0.3141

